Explicit Spatial Encoding for Deep Local Descriptors

We propose a kernelized deep local-patch descriptor based on efficient match kernels of neural network activations. Response of each receptive field is encoded together with its spatial location using explicit feature maps. Two location parametrizations, Cartesian and polar, are used to provide robustness to a different types of canonical patch misalignment. Additionally, we analyze how the conventional architecture, i.e. a fully connected layer attached after the convolutional part, encodes responses in a spatially variant way. In contrary, explicit spatial encoding is used in our descriptor, whose potential applications are not limited to local-patches. We evaluate the descriptor on standard benchmarks. Both versions, encoding 32x32 or 64x64 patches, consistently outperform all other methods on all benchmarks. The number of parameters of the model is independent of the input patch resolution.

==> fixing-cvpr-style.txt <==
Fixing CVPR style to work with `tikz` -- from https://gitlab.com/snippets/1761648

1. Remove the eso-pic.sty and cvpr_eso.sty files that are shipped with the style. They are not needed you will use the latest versions from your LaTeX installation.

2. In cvpr.sty, replace line 206
    \put(\LenToUnit{\dimexpr\textwidth\kern 30pt},\LenToUnit{-\cvprruleroffset}){%right ruler

by
    \put(\LenToUnit{\dimexpr\textwidth+30pt\relax},\LenToUnit{-\cvprruleroffset}){%right ruler

and line 212
    \put(\LenToUnit{\dimexpr\textwidth\kern-8pt},\LenToUnit{45pt}){\pid}

by
    \put(\LenToUnit{\dimexpr\textwidth-8pt\relax},\LenToUnit{45pt}){\pid}

Also, although this is minor, replace line 243
   \def\cf{\emph{c.f}\onedot} \def\Cf{\emph{C.f}\onedot}

by
   \def\cf{\emph{cf}\onedot} \def\Cf{\emph{Cf}\onedot}

